Moments of multiplicity distributions for KNO scaling study using the ATLAS results

The normalised order-q moments of primarily charged-particle multiplicity distributions are studied for KNO scaling investigation in pp collisions as deduced from the results of the ATLAS at the LHC. The normalised moments for the LHC and low-energy experiments are compared for the kinematic region with an absolute pseudorapidity less than 2.5. The normalised moments show a increases linearly with centre-of-mass energies, and therefore the KNO scaling is violated for the full-scaled multiplicity region. The normalised moments for scaled multiplicity greater than one average multiplicity are constant for the highest centre-ofmass energies, and therefore the KNO scaling is concluded to hold.

==> Metadata_Cq_arXiv.txt <==
Title:  
Moments of multiplicity distributions for KNO scaling  study using  the ATLAS results

Authors:  
Yuri A. Kulchitsky and Pavel Tsiareshka  (Joint Institute for Nuclear Research;  B.I.Stepanov Institute of Physics, National Academy of Sciences, Minsk, Belarus)

Abstract: 
The normalised order-q moments of primarily charged-particle multiplicity distributions are studied for KNO scaling investigation in pp collisions as deduced from the results of the ATLAS at the LHC. The normalised moments for the LHC and low-energy experiments are compared for the kinematic region with an absolute pseudorapidity less than 2.5. The normalised moments show a increases linearly with centre-of-mass energies, and therefore the KNO scaling is violated for the full-scaled multiplicity region. The normalised moments for scaled multiplicity greater than one average multiplicity are constant for the highest centre-ofmass energies, and therefore the KNO scaling is concluded to hold.

Comments:  7 pages, 3 pdf figures, 2 tables 

Category:  hep-ex (High Energy Physics - Experiment)






